EvoSpex: An Evolutionary Algorithm for Learning Postconditions

Software reliability is a primary concern in the construction of software, and thus a fundamental component in the definition of software quality. Analyzing software reliability requires a specification of the intended behavior of the software under analysis, and at the source code level, such specifications typically take the form of assertions. Unfortunately, software many times lacks such specifications, or only provides them for scenario-specific behaviors, as assertions accompanying tests. This issue seriously diminishes the analyzability of software with respect to its reliability. In this paper, we tackle this problem by proposing a technique that, given a Java method, automatically produces a specification of the method's current behavior, in the form of postcondition assertions. This mechanism is based on generating executions of the method under analysis to obtain valid pre/post state pairs, mutating these pairs to obtain (allegedly) invalid ones, and then using a genetic algorithm to produce an assertion that is satisfied by the valid pre/post pairs, while leaving out the invalid ones. The technique, which targets in particular methods of reference-based class implementations, is assessed on a benchmark of open source Java projects, showing that our genetic algorithm is able to generate post-conditions that are stronger and more accurate, than those generated by related automated approaches, as evaluated by an automated oracle assessment tool. Moreover, our technique is also able to infer an important part of manually written rich postconditions in verified classes, and reproduce contracts for methods whose class implementations were automatically synthesized from specifications.

==> icse2021-conditional-acceptance-message.txt <==
Dear Nazareno Aguirre,

Congratulations!  We are happy to inform you that your paper

Title: EvoSpex: An Evolutionary Algorithm for Learning Postconditions
Authors: Facundo Molina (National University of Rio Cuarto and CONICET)
Pablo Ponzio (Dept. of Computer Science, University of Rio Cuarto,
Argentina)
Nazareno Aguirre (University of Rio Cuarto and CONICET)
Marcelo F. Frias (Dept. of Software Engineering Instituto Tecnológico de
Buenos Aires)
Site: https://icse2021.hotcrp.com/paper/882

has been *conditionally* accepted for potential inclusion in the ICSE
2021 technical program.

ICSE 2021 received 615 submissions.  Of these, 13 were desk rejected for
double-blind or formatting violations. The remaining 602 papers went
through a thorough review process, with at least three reviewers, one
meta-reviewer, and an area chair per paper. Following an online
discussion, the program committee decided to accept 138 papers,
including 30 conditional ones. We will announce the acceptance rate
after finalizing all conditional decisions.

We include all reviews for your paper below, and you can also see the
markdown version on the submissions site.  One of the reviews is a
metareview and lists specific changes that are required for your paper
to be accepted.  Please also consider the regular reviews carefully when
preparing your revision(s).

The deadline for submitting your revision(s) of your paper will be
January 15, 2021. However, you are encouraged to prepare and submit a
revision earlier, and as soon as you submit a revision, we will respond
against your revision within a week. Unlike the shepherding process that
has been used in previous ICSE conferences, the gatekeeping process will
allow for only two revisions to be submitted before January 15, 2021 and
before a final decision is made. In most cases we hope that the paper
could be fully accepted following the first revision.

With the help of the three reviewers and moderator, the Program
Co-Chairs will serve as a "gatekeeper" to check that the paper addresses
required changes and to make the final accept/reject decision.  During
the gatekeeping process, the reviewers/moderator and authors will
continue to remain anonymous unless the condition(s) cannot be fulfilled
with author anonymity (for example if a condition calls for a
replication package).

Submissions of your revisions and our feedback on the revisions will be
managed using the ICSE 2021 HotCRP system. In particular, to submit
revisions and to communicate with the gatekeeper (along with the
reviewers/moderator), please use the comment feature in HotCRP.  It
allows you to attach PDF files. For each submitted revision, the authors
must include a brief explanation (using the comment feature in HotCRP or
via an uploaded additional pdf there) on how each of the conditions is
addressed in the submitted revision. Please make sure that you maintain
anonymity (with the exception as stated above) during this process. The
gatekeeper will see your comments as coming from "Author", and will not
see your name.

Please inform the Program Co-chairs by December 23, 2021 AoE (by
emailing icse2021pcchairs@gmail.com) whether you plan to submit a
revised version of your paper and if you have any questions about the
metareview.

If your paper is eventually accepted, the camera-ready version of the
paper will be due by February 12, 2021.  The final camera-ready version
of your paper must not exceed 11 (eleven) pages for content plus 2
additional pages for references. It is not possible to buy extra pages.
Please note that the additional content page in the camera-ready version
allows you to address specific requests from reviewers.  You should not
use this page to add entirely new content. Your paper must be formatted
according to the instructions at
https://www.ieee.org/conferences/publishing/templates.html. Validation
of the paper formatting will be part of the submission process.

Please note that changes to the list of authors (names, emails,
affiliations, order) are *not* allowed. If a correction is needed (e.g.,
because the author name was misspelled), the Program Co-Chairs need to
approve the change. Changes to the title are only allowed with prior
permission from the Program Co-Chairs, including cases for which the
title change was suggested by the PC.

We strongly encourage you to archive your research artifacts, including
code and data. Guidelines for this are given on the ICSE Open Science
policy page at
https://conf.researchr.org/track/icse-2021/icse-2021-open-science-policies.
In particular, we would like to point you to the ICSE Artifact
Evaluation track, to which you can submit your artefacts to earn
recognition for the quality of your replication package, available at
https://conf.researchr.org/track/icse-2021/icse-2021-Artifact-Evaluation.

As ICSE is an online meeting, accessible online visibility and
availability of your paper is essential to  attract an audience.
Therefore we strongly encourage you to (1) create a preprint on
established open access servers such as arxiv or an institutional
repository; and (2) share this link with the ICSE audience by adding the
link to the researchr.org page that will be created for your paper as
part of the ICSE program.

ICSE 2021 will take place online from May 23 -- May 29, 2021. At least
one of the paper's authors must register to the conference by January
31, 2021, specifying the unique Paper ID, assigned to each paper by IEEE
CPS publishing vendor and sent to you when inviting you to submit the
camera ready version of your paper.

For details about the conference, including co-located events,
workshops, and many other tracks (many of which still are open for
submissions), please see the conference website at
https://conf.researchr.org/home/icse-2021

We look forward to seeing the final version of your paper, and your
presentation at ICSE 2021!

Congratulations!

Arie van Deursen and Tao Xie
ICSE 2021 Program Co-Chairs

----

Review #882A
===========================================================================
* Updated: 6 Dec 2020 6:40:20am AoE

Overall merit
-------------
3. Weak accept

Paper summary
-------------
Since many programs lack a formal specification, this paper uses a genetic algorithm (GA) to 
find postconditions for Java methods.  The postconditions capture the existing method's observed behavior rather its intended behavior.  The system, called EvoSpex,  first runs the method to find valid postcondition states, then mutates the postcondition states to generate invalid states, and finally, uses the genetic algorithm to find assertions that minimize the number of invalid states.  EvoSpex is evaluated by comparing its postconditions to those found by Daikon on 16 different projects, testing multiple methods in each project (total of 200 methods analyzed).  Overall, EvoSpex finds more complex assertions than those found by Daikon, with fewer false positives and comparable false negatives.

Strengths and weaknesses
------------------------
Strengths:

- The problem of learning formal specifications of programs is important.

- Novelty: Interesting approach to inferring post-conditions with good results

- Good evaluation which compares EvoSpex to Daikon on 200 methods

- A genetic algorithm run of 30 generations is short compared to most genetic algorithms studies, so the authors might achieve even better results with larger runs.  

Weaknesses:

- The description of the genetic algorithm is incomplete because it doesn't include the population size, or a rationale for the hyperparameter settings that were used.   For example, why was it better to do 10 runs of 30 generations rather than 5 runs of 60 generations.

- The manual effort described in the paper raises the question of whether EvoSpex is a practical approach to the problem of learning post-conditions. 

- The evaluation focuses on compactness of postconditions, number of false positives, and number of false negatives.  It isn't clear, however, if the compactness is due to differences in representation or if redundant clauses are actually removed from the postcondition.

Comments for authors
--------------------
The approach resembles other GA work on learning natural laws, e.g., 'Distilling Free-Form Natural Laws from Experimental Data,' in this case applied to logical clauses.

Questions for authors to respond to
-----------------------------------
1. Please explain how you chose the hyperparameters used in the study, e.g., population size, number of generations, mutation rate, etc. Why was it better to do 10 runs of 30 generations rather than 5 runs of 60 generations.

2. How could EvoSpex become a practical approach to learning post-conditions given the significant manual effort described in the paper?

3. Can you provide some detail about where the compactness of post-conditions comes from?
Are there differences in representation or redundant clauses that are removed, or something else?

Comments on the authors' response
---------------------------------
This is a nice paper and I favor acceptance.  However, the answer to 'why many short runs instead of a few long runs' was unconvincing at best: 'We favored greater numbers of runs to make the average more representative.'  This is not a valid reason for allocating a fixed number of fitness function evaluations to population_size x num_generations.  The authors should consider what settings will provide the best search result given a fixed evaluation budget. However, this was a small point.  Soundness is a high bar in this space, so asking the authors to make the case more explicitly is a good compromise in this case.


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #882B
===========================================================================
* Updated: 3 Dec 2020 12:10:15am AoE

Overall merit
-------------
4. Accept

Paper summary
-------------
#### Content

The paper presents EvoSpex, an evoluationary technique for learning postconditions of methods,
mainly aimed at methods that manipulate data structures and object references.
EvoSpex uses automated test generation (based on test generator 'Randoop') to generate valid counterexamples,
and state manipulation to generate invalid counterexamples from the valid ones.
EvoSpex then creates initial postcondition candidates with two mechanisms:
a type graph of the parent class of the method under consideration, and predefined operators over types.
At this point, evolution starts: Candidates are mutated and scored.
Scoring is based on the number of valid and invalid counterexamples a candidate postcondition permits,
as well as the complexity of postconditions.

EvoSpex is implemented for Java. As evaluation, the paper compares EvoSpex to Daikon
and to existing, manually written postconditions.
A discussion highlights both shortcomings and strengths of EvoSpex.


#### Evaluation

The paper is exceptionally well written and a considerable contribution to the field of specification synthesis.
Also, as the paper states in its conclusion, it opens multiple strands for further research.

The motivation and the general ideas are very well understandable.
On the downside, some details are only contained in referenced work and some details are omitted on purpose.
This keeps some parts of the approach quite vague and makes the reader wonder (see A) below for examples).
Going in a similar direction, the distinction between prior and novel work could be stronger.
For example, it is not clear which mutation operators were used from prior work and which mutation operators were contributed by this work.

The evaluation of EvoSpex consists of two parts: Comparison with another postcondition generator, Daikon, (on 16 out of 110 Java benchmark tasks)
and comparison with existing, hand-written postconditions from two different benchmark sets.

The evaluation seems thorough and almost all doubts we had while reading were resolved by the paper's discussion.
Two points of criticism, though: 
1. The authors translated some benchmark tasks from Eiffel to Java for evaluation against hand-written postconditions.
   This seems to be error-prone, as a wrong translation may invalidate the original postconditions and thus not reflect the exact intended behavior.
   The paper does not state whether correctness of the translation was ensured.
2. As part of the comparison against hand-written postconditions, the paper shows the number of intended postconditions/contracts that EvoSpex was able to generate
   as part of the generated postcondition. But it is not enough to show the correct postconditions that EvoSpex was able to find, but also the number of postconditions that were generated by EvoSpex (similar to the data provided for the first evaluation part).
   For example, when EvoSpex finds 2 intended contracts out of 4, how many more, invalid or unwanted assertions did it create as part of its postcondition? This strongly influences the quality of the generated postcondition and is thus important information.

We assume that the mentioned downsides can be easily improved and are thus in favor of a strong accept.

Strengths and weaknesses
------------------------
Pro:
+ important problem is addressed
+ comparison against Daikon
- well-written

Contra:
- some details mentioned late
- error-prone translation from Eiffel to Java
- imprecise parts in the evaluation

Comments for authors
--------------------
A) Examples for missing details:
* candidate-specification represented as in [24], but not defined or explained
* test generation based on Randoop. Only modifications are explained, but it is difficult to understand the modifications without any information about how Randoop works
* semantics of operations '*', '#', '+' used in "chromosomes" of postconditions are not explained. In this case, the meaning is straightforward enough to understand their meaning in the context of the paper,
   but some more details may help interested readers. There's also no reference to other work explaining the semantics.


B) Details:

* In Sect. IV.C, "tuple t" is used, but it is not defined. We assume it means an execution pair "<s, s'>", but this should be made clear
* References should be streamlined. E.g.:
   - [13] C. A. R. Hoare (first name abbreviated)
   - [14] Daniel Jackson (first name written)
   - [17] 26th IEEE/ACM International Conference on Automated Software Engineering (ASE 2011)   (conference abbrev. in parantheses)
   - [35] Tests and Proofs, Second International Conference, TAP 2008, [...] volume 4966 of Lecture Notes in Computer Science (conference abbrev. in commas, volume for LNCS given)
   - [36] 21st International Conference on Tools and Algorithms for the Construction and ANalysis of Systems, Lecture Notes in Computer Science (no conference abbrev., no LNCS volume)
* 'implements lists operations' -> 'implements list operations'
* 'assertions in based' -> 'assertions is based'
* 'focused in' -> 'focused on'
* 'skipping in' -> 'skipping'
* '+ +' in second line of fitness function
* A weighting could be applied to the fitness function to make it configurable. If weights are provided as exponents to each of the three components, the current formula is still possible.
E.g.:  #P > 0 \rightarrow (MAX - #P - #I)^\omega + (l_c + comp_c)^\delta, (l_c / mca_c)^\gamma
If provided with \omega = 1, \delta = -1, \gamma = -1, the current function is created.

Questions for authors to respond to
-----------------------------------
- How many invalid or unwanted assertions did EvoSpex create as part of its postcondition?

Comments on the authors' response
---------------------------------
Thank you for the clarification in the rebuttal text. It helped understanding the contribution.  Please use the answers that you gave to improve the paper, also the many details raised in the review.


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #882C
===========================================================================
* Updated: 1 Dec 2020 1:55:40am AoE

Overall merit
-------------
2. Weak reject

Paper summary
-------------
This paper introduces EvoSpec, which uses genetic search to generate
post-conditions for methods in reference-based languages.  EvoSpec has three
stages --- automatically generating sample test inputs, running these test cases
to produce valid pre- and post-condition states.  EvoSpec then mutates these
generated states to create invalid post-conditions.  The set of valid and
invalid post conditions is used as the basis for a genetic algorithm that finds
post-conditions for the method under test.  The authors compare their method to
the Daikon software for generating such assertions, and report less than half
the rate of false positives. However, the rate of false negatives is roughly
equal.

Strengths and weaknesses
------------------------
+ Presents a very detailed perspective of the genetic algorithm they use to
create assertions.

- The method for producing invalid pre/post states rests on an extremely strong
 and unwarranted assumption and is insufficiently detailed.

- No statistical significance tests on the performance comparison to Daikon

- No indication of code performance --- how do the assertions they introduce
 affect program runtime?

Comments for authors
--------------------
Soundness:

Section IV.A asserts that the states EvoSpec produces by mutating fields
are necessarily invalid.  This assertion is unwarranted; one can only know if
one has generated an invalid state if one already has a method's postcondition,
in which case EvoSpec is unneeded.  A correctness issue with mutating fields
sampled randomly is that you may well mutate fields that the method under
consideration does not write.  Finally, many functions have side-effects, which
is not discussed.

Significance:
The problem of generating oracles is seminal. This work describes a novel
approach, but has a significant problem with its soundness.

Novelty:
Using genetic search to generate postconditions is novel and promising.  ATG,
restricted to generating test inputs, is, however, heavily studied.  One third
of this paper is devoted to a custom test input generator, which is not novel.
Missing related work includes Yatoh et al. [1].

Verifiability:
       The authors provide enough information to reproduce their work.


Presentation:
       Presentation is uneven, particular in its level of detail.  For instance
the definition of conjunct complexity is vague.  

Sometimes you refer to field reference expressions as type expressions and
sometimes as navigation expressions.  

This paper would be stronger if it considered replacing tests from its custom
test input generate with those generated by other ATG tools and evaluated their
impact on its postcondition generation, as the current paper is too tightly
coupled to the custom test input generator it proposes.

The paper would be **MUCH** stronger if it empirically evaluated how often the
states it produces to be invalid are, in fact, invalid.

[[1]](https://dl.acm.org/doi/10.1145/2771783.2771805)

Questions for authors to respond to
-----------------------------------
1) Why did you decide not to make your EvoSpex independent of test input
generation?

2) Assertions can impact performance and slow development.  Can you report
runtime of EvoSpex' assertions and compare that cost against Daikon's
assertions?

3) How well does EvoSpex perform at extracting postconditions from an
existing test suite?

Comments on the authors' response
---------------------------------
The rebuttal acknowledges that EvoSpec is not sound, then implicitly asserts that this does not matter in practice. This may well be right on the paper's corpus, but without validation, the claim is unsubstantiated. I find it puzzling that the rebuttal dismisses the problem of side-effects as merely a technical, not conceptual concern. Purity analysis is a foundational static analysis, comprising many papers.


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #882D
===========================================================================

Metareview
----------
All reviewers appreciate the innovative nature of the approach, and acknowledge its considerable potential for obtaining formal specifications. Several of the concerns initially raised were well addressed in the authors' response, and the reviewers are confident the paper can well be revised accordingly. However, the central issue with the paper as it stands is the problem of soundness, as random mutations in EvoSpec may generate arbitrarily incorrect postconditions. The author's response suggests that this does not matter in practice - at least not on the corpus. 
To have the paper finally accepted, please

* Discuss the concern of soundness, as discussed above, and its consequences explicitly in the paper.

This will be checked in the form of a conditional acceptance. 

The reviewers very much look forward to the final version of your paper being published and presented at ICSE!



==> plotsdata/avltreelist-add-evospex1.dat <==
20 287.73
40 167.77
60 167.47
80 148.30
100 167.60

==> plotsdata/avltreelist-add-evospexn.dat <==
20 283.73
40 137.40
60 126.90

==> plotsdata/avltreelist-add-random1.dat <==
20 1048.30
40 979.77
60 916.03
80 903.57
100 865.60
120 851.90
140 788.73
160 801.93
180 799.57
200 774.43

==> plotsdata/avltreelist-remove-evospex1.dat <==
20 97.927
40 92.803
60 90.183
80 90
100 88.727
120 86.653
140 86.653
160 85.653
180 85
200 84.957

==> plotsdata/avltreelist-remove-evospexn.dat <==
20 115.207
40 108.627
60 103.73
80 103.92
100 103.447
120 101.563
140 101.733
160 101.437
180 101.253
200 101.763

==> plotsdata/avltreelist-remove-random1.dat <==
20 167.58
40 156.183
60 143.96
80 139.47
100 139.217
120 135.033
140 135.68
160 135.99
180 135.433
200 135.327

==> plotsdata/interval-getsize-evospex1.dat <==
20 10.27
40 9.90
60 6.97
80 6.60
100 6.60
120 5.1
140 5.1
160 3.67
180 3.67

==> plotsdata/interval-getsize-random1.dat <==
20 20.33
40 17.50
60 17.17
80 17.1
100 17.03
120 17.00
140 17.03
160 17.00
180 17.00
200 17.00

==> plotsdata/its-add-evospex1.dat <==
20 56.87
40 52.30
60 52.40
80 46.30
100 46.67
120 40.37
140 35.53
160 35.50
180 36.10
200 33.43

==> plotsdata/its-add-evospexn.dat <==
20 70.23
40 63.47
60 60.47
80 56.77
100 54.40
120 54.40
140 53.77
160 53.27
180 52.30
200 51.87

==> plotsdata/its-add-random1.dat <==
20 84.03
40 82.97
60 76.27
80 76.13
100 75.37
120 75.30
140 75.27
160 72.50
180 73.07
200 70.13

==> plotsdata/ncll-add-evospex1.dat <==
20 41.23
40 37.70
60 21.57
80 10.87
100 10.03
120 9.73
140 9.40
160 9.23
180 9.93
200 9.63

==> plotsdata/ncll-add-evospexn.dat <==
20 135.67
40 77.47
60 40.67
80 28.37
100 23.70
120 18.37
140 18.77
160 14.60
180 16.30
200 13.80

==> plotsdata/ncll-add-random1.dat <==
20 310.40
40 304.70
60 284.30
80 282.63
100 277.17
120 272.60
140 271.17
160 270.40
180 267.17
200 265.43

==> plotsdata/ncll-clear-evospex1.dat <==
20 19.00
40 7.73
60 5.13
80 2.57
100 3.67
120 3.30
140 3.67
160 2.57
180 2.20
200 2.93

==> plotsdata/ncll-clear-evospexn.dat <==
20 62.20
40 37.90
60 28.20
80 22.97
100 21.57
120 19.77
140 18.40
160 18.53
180 17.1
200 17.63

==> plotsdata/ncll-clear-random1.dat <==
20 142.17
40 132.93
60 128.60
80 126.73
100 122.50
120 121.67
140 120.27
160 119.13
180 117.10
200 117.87

==> plotsdata/schedule-addproc-evospex1.dat <==
20 317.33
40 310.43
60 305.23
80 297.33
100 294.57
120 292.47
140 288.57
160 288.83
180 288.77
200 289.00

==> plotsdata/schedule-addproc-evospexn.dat <==
20 355.00
40 341.00
60 333.83
80 329.87
100 325.27
120 322.53
140 320.27
160 319.57
180 319.47
200 318.43

==> plotsdata/schedule-addproc-random1.dat <==
20 443.97
40 415.10
60 382.27
80 371.77
100 368.53
120 374.63
140 372.00
160 369.60
180 369.13
200 369.50

==> plotsdata/treelist-add-evospex1.dat <==
20 101.70
40 88.87
60 77.77
80 73.57
100 67.43
120 65.43
140 64.60
160 63.83
180 64.27
200 64.53

==> plotsdata/treelist-add-evospexn.dat <==
20 169.07
40 107.57
60 85.93
80 68.37
100 67.73
120 61.27
140 61.87
160 60.43
180 61.17
200 60.27

==> plotsdata/treelist-add-random1.dat <==
20 260.40
40 234.83
60 231.50
80 221.30
100 221.13
120 219.90
140 213.77
160 206.40
180 201.07
200 196.20

==> plotsdata/treelist-remove-evospex1.dat <==
20 356.73
40 357.03
60 358.10
80 356.60
100 352.77
120 357.43
140 348.27
160 351.30
180 347.90
200 343.37

==> plotsdata/treelist-remove-evospexn.dat <==
20 454.00
40 408.10
60 384.83
80 371.37
100 330.07
120 356.63
140 336.77
160 318.83
180 323.00
200 307.83

==> plotsdata/treelist-remove-random1.dat <==
20 612.80
40 591.73
60 535.47
80 504.33
100 491.20
120 490.90
140 479.90
160 461.17
180 477.67
200 478.23

==> reviews-issta.txt <==
Dear Nazareno Aguirre,

The program committee of ISSTA 2020 is sorry to inform you that your submission has been rejected and will not  appear at the conference:

   158 "EvoSpex: An Evolutionary Algorithm for Learning Postconditions"

The program committee has been very selective this year; out of 162 submissions, only 43 were accepted or conditionally accepted.



Reviews and comments on your paper are appended to this email.  We hope that you will be able to make use of the reviewer's feedback for your future work.

Please also consider submitting your work to the ISSTA 2020 Tool Demo track (if appropriate):
https://conf.researchr.org/track/issta-2020/issta-2020-tool-demonstration


Thank you again for your submission and I wish you all the best! 

Corina Pasareanu 
Program Chair, ISSTA 2020

SUBMISSION: 158
TITLE: EvoSpex: An Evolutionary Algorithm for Learning Postconditions

-------------------------  METAREVIEW  ------------------------
RECOMMENDATION: reject
TEXT:
The reviewers appreciate the response provided by the authors, however they feel that their main concerns were not addressed and remain overall negative about the paper. We encourage the authors to take the reviews into account and resubmit their work.



----------------------- REVIEW 1 ---------------------
SUBMISSION: 158
TITLE: EvoSpex: An Evolutionary Algorithm for Learning Postconditions
AUTHORS: Facundo Molina, Pablo Ponzio, Nazareno Aguirre and Marcelo Frias

----------- Overall evaluation -----------
SCORE: -1 (weak reject)
----- TEXT:
This paper concerns the problem of automatically learning post conditions. The approach is novel, because it is based on mutation testing so that a search-based approach, using evolutionary algorithms, has both positive and negative examples on which to learn a suitable post condition. This is a very promising idea, and I really want to accept the paper. Nevertheless, as I explained in this review, I’m unable to recommend acceptance. Sorry,

The reason for this is that, despite the fact that this is an extremely interesting and promising idea, the evaluation is simply too immature for 1st tier venue like ISSTA. I realise that this review will be disappointing to the authors, but I want to assure them that I am not the typical “Reviewer  Two”.

That is, I really _like_ this work, support its further development, and want to see accepted. Nevertheless, I’m sure, on reflection, the authors will appreciate that they need to provide more scientific evidence for the ability of her technique to generate post conditions compared to the long-available previous technique Diakon. 

It’s not that there’s anything wrong with the structure of the experiments reported, it’s just that the size of the programs is really just _so_ small, that we can’t be sure that the results will generalise. The program with the largest number of methods still has only _six_ methods, and the results form evaluation in these programs therefore give a proof of concept, but not sufficient scientific evidence for first tier publication.

We don’t know, for example, whether nontrivial programs might have more complicated executions that would be harder to mutate, or whether it would be harder for the EC to learn from mutations. There is no evidence to suggest that the technique wouldn’t perform well for larger programs, but there is also no evidence to show that it _does_, and therefore we can’t know that this is actionable research at this stage of evaluation.

This is the __only__ reason I recommend rejection, everything else about the paper is really wonderful. However, sufficient scientific evince really is a non negotiable deal breaker for a first their venue IMHO.

In the remainder of this review, I’ll talk about all of the good things about the paper, because I want the authors to know how important I believe their idea is, as a potential radical step forward on a pressing problem.

Automatically generating assertions is hugely important in software testing. Although thee have been great strides in automation, these have largely focused on input generation. For example, fuzzing techniques, dynamic symbolic execution and search based software testing are all good at generating inputs that achieve reasonable coverage. There is more to be done on coverage, but the biggest challenge for the whole community working on automating testing undoubtedly lies in the problem of automating the Oracle.

Although we have plausible assertion generators like Diakon, they do tend to generate a large number of superfluous assertions, and so I think that the authors approach of tensioning the positive examples against negative examples generated by mutation testing is a very promising one.

The authors use of search based (SBSE) approach, makes a lot of sense, since this is a learning problem in which we can optimise the learner using positive and negative examples. In this case, the authors focus on an evolutionary algorithm (GA). This is a well trodden approach to software engineering (doing a search based software engineering (SBSE)). 

In Section 4.2, the authors could probably save a bit of space by not trying to "sell" SBSE to the reader. Theres no need to motivated the approach with so much space.  These concepts are now _very_ familiar to the software testing community and don’t need to be explained in quite such detail. It’s as if the authors seem to be trying to justify the use of the evolutionary operators, rather than simply citing related work on SBSE.

Also, rather than explaining search per se, the authors might earn to explain which search based approaches they also considered. For example, the authors might consider a genetic programming approach, which would seem to well-fit the problem of assertion generation, since the assertion language could be a simple programming language over which the GP operates. Perhaps this is an avenue for future work, once the experiments have been scaled up to larger systems?

I was impressed that the authors did perform an evaluation against Diakon, and that they also use an approach, Oasis, to assess the quality of the articles they generate. This is a great methodology for the experimental evaluation, it’s just that the size of the subject is too small to give generalisable conclusions. It is necessary but not sufficient for 1st tier Just do the same thing with larger programs, and you have strong first their paper evaluation.

I’m sure that once this work is published, there will be lots of possible future work, such as using different search algorithms, possibly also considering different mutation operators, all the natural tuning that’s required, and possible investigation of machine learning approaches to generalising oracles from positive to negative examples. The key insight of the paper seems to me, to be the idea of using mutation testing to provide both positive and negative examples to drive this Oracle learning process.

I really hope the authors will continue with this work and develop the evaluation on larger programs, and/or publish their existing results in a venue that has a less demanding for the standard of scientific evidence required. If this were a workshop paper, then it would undoubtedly be the best paper. If it was submitted to a second-tier venue, I would be recommending acceptance. Unfortunately, as it stands, I believe that the threshold for scientific evaluation for ISSTA is simply that much  higher, than what is provided here. I will be prepared to listen to counter arguments from other referees/authors, because I do feel that this is an important piece of work.



----------------------- REVIEW 2 ---------------------
SUBMISSION: 158
TITLE: EvoSpex: An Evolutionary Algorithm for Learning Postconditions
AUTHORS: Facundo Molina, Pablo Ponzio, Nazareno Aguirre and Marcelo Frias

----------- Overall evaluation -----------
SCORE: -1 (weak reject)
----- TEXT:
This paper tackles the problem of automatically inferring
postconditions for given pieces of code. Postconditions are a key
ingredient in many widespread practices that are performed during a
software's life cycle, such as maintenance, bug finding, comprehension
and specification improvement; however, engineers seldom bother to
write these postconditions manually, and inferring them automatically
is known to very be difficult. Here, the authors propose a new
postcondition generation approach, based on an evolutionary algorithm,
which mutates a set of initial postconditions in order to achieve high
fitness.

More specifically, the framework proposed by the authors assumes that
the given code is correct, and exhaustively constructs a suite of test
cases. These cases describe both valid and invalid executions of the
given code. Given the test suite, the approach then starts with an
initial set of invariants, which it mutates for a given number of
iterations. Fitness is measured according to the test suite, and also
promotes invariants that are shorter and which bind input and output
states of the code. The authors evaluate their approach over a set of
data-structure implementations from the literature, obtaining results
that outperform those of the popular Daikon tool.

The paper is interesting, very well written, accessible, and falls
well within the scope of the conference. It addresses an important,
open problem. The paper will likely be of interest to the ISSTA
audience and might trigger interesting discussions.

Still, there are some concerns with this paper, which in my opinion
prevent its acceptance in its current form:

- The authors mention the following novel aspects in their approach
 (compared to Daikon) in Section 3: exhaustive test suite generation
 as opposed to a user-supplied test suite; the use of valid and
 invalid states; and the use of an evolving specification. However,
 in Section 5.1, the authors indicate that some of the success of
 their approach is actually attributed to their algorithm being
 better tailored for reference-based datatypes, on which the
 approaches were evaluated. Consequently, I could not properly get a
 sense of the contribution of the aforementioned novel aspects to the
 success of the tool.

 For example, it would have been useful if you compared versions of
 your tool in which some of these aspects were turned off; e.g., your
 tool with and without invalid states, or with only partially
 exhaustive test suites. Additionally or alternatively, case studies
 from other domains would have been useful.

- In the beginning of the paper you talk about preconditions, but at
 some point they are no longer mentioned. Do you assume they are
 always given and are accurate? If they are not accurate, would not
 your exhaustive test case enumeration (as opposed to a user-supplied
 test suite) capture meaningless inputs, which could skew the overall
 results? As you mention yourself, getting engineers to provide
 invariants can be difficult.

- How feasible is the bounded exhaustive test suite generation on real
 code? Even with your technique for state matching to avoid
 duplicates, how large is the code that this technique is applicable
 to? What are the relevant values of k (Section 4.1)?

- For the invalid state generation, what happens if there are multiple
 correct/acceptable outputs? When mutating a valid pair (s,s') into a
 supposedly invalid pair (s,s''), you could bump into another valid
 state. You mention that you check whether s'' belongs to the set of
 valid post-states, but how? Figuring out this set is the problem you
 are trying to solve.

- You mention that you "manually remove the conjuncts..." (line 859):
 could you provide more details? How much work did this require as
 part of your evaluation? Is this feasible for large pieces of code?


Smaller comments:

- In order to minimize the length of candidate invariants (Section
 4.4), you could apply, e.g., SMT solvers, to detect that some
 conjuncts imply others. For example, an SMT solver could tell you
 that (x>5 and x=7) is implied by (x=7).

- In "Negation" (line 739), why not handle quantifiers also? This
 would just change exist quantifiers to forall quantifiers, and vice
 versa.

- RQ1 is very weak. Why not aim for outdoing existing techniques?



----------------------- REVIEW 3 ---------------------
SUBMISSION: 158
TITLE: EvoSpex: An Evolutionary Algorithm for Learning Postconditions
AUTHORS: Facundo Molina, Pablo Ponzio, Nazareno Aguirre and Marcelo Frias

----------- Overall evaluation -----------
SCORE: -2 (reject)
----- TEXT:
Formal specifications are rare. Even though preconditions are often explicitly used in code (e.g. in the Java pattern of throwing IllegalArgumentExceptions), postconditions with assertions seem to be used less often. This may have implications on code quality or the ability to use automated tools. This paper described an approach that generates postconditions by using a genetic algorithm that evolves sets of assertions. To calculate a fitness value, a bounded exhaustive set of input parameters is generated for the methods under consideration, and the optimization goal is then to minimize invalid executions. As secondary and tertiary criteria, the algorithm aims to produce smaller and simpler conditions that preferably use assertions related to parameters/return values. Evaluation on a set of datastructures shows that the resulting conditions produce less false negatives and false positives than Daikon, and comparison to manually written postconditions suggest that the tool i!
s able to create at least some of them.


Points in favour:
+ Challenging and important problem
+ Produces better postconditions than Daikon

Points against:
- Misses related work in discussion and evaluation
- Evaluation on small examples and possibly insufficient baseline, and problematic measurement of false negatives
- Search algorithm design choices raise questions


This paper addresses a challenging problem, and it takes a somewhat novel approach to do so. The paper is generally well written and structured and easy to follow, and the approach is interesting and promising. I have some concerns regarding (1) related work, in discussion and evaluation, (2) implementation choices, and (3) the evaluation.

Regarding related work, the idea of evolving invariants using genetic algorithms (or genetic programming) has been around for a while, and has already been shown to achieve better results than simply applying Daikon:

Ratcliff, Sam, David R. White, and John A. Clark. "Searching for invariants using genetic programming and mutation testing." Proceedings of the 13th annual conference on Genetic and evolutionary computation. 2011.

Parsa, S., Minaei, B., Daryabari, M., & Parvin, H. (2011, April). New efficient techniques for dynamic detection of likely invariants. In International Conference on Adaptive and Natural Computing Algorithms (pp. 381-390). Springer, Berlin, Heidelberg.

The idea of combining the invariant inference with test generation has also been explored. There is iDiscovery, which is probably a much better suited baseline than using Daikon:

Zhang, L., Yang, G., Rungta, N., Person, S., & Khurshid, S. (2014, July). Feedback-driven dynamic invariant discovery. In Proceedings of the 2014 International Symposium on Software Testing and Analysis (pp. 362-372).

The use of search to refine pre/postconditions has also been used for the more specific case of test assertions:

Fraser, G., & Zeller, A. (2011, July). Generating parameterized unit tests. In Proceedings of the 2011 International Symposium on Software Testing and Analysis (pp. 364-374).

Besides raising questions on novelty, this leads to some concerns about the evaluation which I have. First, while an improvement in terms of false positives/negatives is clearly visible in the results, it is not clear whether the reduction in the number of assertions is immediately a good thing or not -- what if the assertions are simply *weaker*? The evaluation in principle looks at false negatives to treat this point specifically, but problems in the underlying OASis tool lead to data that does not allow to draw any clear conclusions. Wouldn't an easy solution have been to directly report the number of mutants detected by each of the post-conditions, rather than relying on an external tool that aims to do more than that (e.g. provide hints for oracle improvement)?

The baseline for the evaluation is Daikon; as listed above I'm not sure whether iDiscovery wouldn't be a better reference point (it is available, at least in binary form). In any case, even when comparing with Daikon I think the paper is conflating two things: There's Daikon's ability to infer suitable invariants, and then there's the traces that Daikon uses to infer these invariants from. It is nowhere specified in the paper, but I assume you used Chicory as front end for Daikon? In the paper it is stated that the properties inferred by Daikon are based on simpler structural constraints, membership checking, etc. Presumably this information isn't even in the traces that Daikon uses to infer properties? It would be possible to either extend the frontend to produce that information, or to add further templates to Daikon that cover these types of properties. Without this it's difficult to tell whether any improvements are actually due to the algorithm proposed in this paper, o!
r technical differences like this. As another note on the evaluation the results to RQ2 are actually not all that convincing -- looking at Table 2 less than half of the manually written assertions were produced by the tool.

The approach also requires a further manual step to produce generators and identify which methods to include in the bounded input exploration. I don't think this point is explored in sufficient detail, and it is a rather critical point because it means that this is *not* a fully automatic approach.

The evaluation focuses on datastructures, and only uses very few classes. While intuitively datastructures can have nice and complex postconditions, I do not understand the restriction to datastructures, and I don't think there is a good justification given in the paper.

In terms of the implementation, some of the design choices made could do with a better justification. In principle, everything is fine in the context of metaheuristics as long as the result works fine, but I still generally appreciate if clear deviations from common practice. For example,
- Why start with individuals of size 1, and not simply apply the mutation operator several times to produce the initial population? Unless size is critical starting with size 1 is only going to slow down the evolution.
- The fitness function is a combination of three different aspects, and it is not clear to me whether they are all independent, and whether they are equally important. If correctness is more important than size (which I assume it is?), then the linear combination with size minimization can have a negative impact on the search. This is known to be the case in test generation, which is why size is often treated as a secondary objective there, or one resorts to multi-objective optimization algorithms.
- The crossover rate is unusually low. Typically crossover is applied with a very high probability, but in this paper the choice is 0.2. Why?

All these points lead to another comment on the evaluation: In order to show that a variant and configuration of a genetic algorithm makes sense, it is common to use random search as a baseline and sanity check. We don't know if the search algorithm is actually doing much useful (30 iterations isn't a lot anyway, but it's difficult to judge since we don't learn from the data how many test executions each fitness evaluation requires)

Minor quibble: Don't use references as nouns

Section 4.1, C_1, ...C_n is overloaded as classes and parameter types

